An Empirical Study of Deep Reinforcement Learning in Continuing Tasks

In reinforcement learning (RL), continuing tasks refer to tasks where the agent-environment interaction is ongoing and can not be broken down into episodes. These tasks are suitable when environment resets are unavailable, agent-controlled, or predefined but where all rewards-including those beyond resets-are critical. These scenarios frequently occur in real-world applications and can not be modeled by episodic tasks. While modern deep RL algorithms have been extensively studied and well understood in episodic tasks, their behavior in continuing tasks remains underexplored. To address this gap, we provide an empirical study of several well-known deep RL algorithms using a suite of continuing task testbeds based on Mujoco and Atari environments, highlighting several key insights concerning continuing tasks. Using these testbeds, we also investigate the effectiveness of a method for improving temporal-difference-based RL algorithms in continuing tasks by centering rewards, as introduced by Naik et al. (2024). While their work primarily focused on this method in conjunction with Q-learning, our results extend their findings by demonstrating that this method is effective across a broader range of algorithms, scales to larger tasks, and outperforms two other reward-centering approaches.

==> refactor/agent_resets_mujoco_no_resets_tasks/inputs.json <==
{
    "print_every_x_steps": [10000],
    "record_period": [10000],
    "max_steps": [3000000],
    "eval_max_steps": [10000],
    "eval_in_episodic_env": [false],
    "save_model": [true],
    "model_folder": ["models/"],
    "video_folder": ["videos/"],
    "record_visited_observations": [false],
    "reward_centering": [
        {
            "reward_centering:type":[null],
            "discount_factor": [0.99, 0.999]
        }
    ],
    "algos": [
        {
            "policy_learner:type": ["DeepDeterministicPolicyGradient"],
            "actor_network_instance:type": ["VanillaContinuousActorNetwork"],
            "critic_network_instance:type": ["EnsembleQValueNetwork"],
            "critic_member_network:type": ["VanillaQValueNetwork"],
            "actor_network_instance:hidden_dims": [[256, 256]],
            "critic_member_network:hidden_dims": [[256, 256]],
            "critic_network_instance:ensemble_size": [1],
            "actor_optimizer:type": ["Adam"],
            "critic_optimizer:type": ["Adam"],
            "actor_optimizer:lr": [3e-4],
            "critic_optimizer:lr": [3e-4],
            "training_rounds": [1],
            "batch_size": [256],
            "actor_soft_update_tau": [0.005],
            "critic_soft_update_tau": [0.005],
            "action_representation_module:type": ["IdentityActionRepresentationModule"],
            "exploration_module:type": ["NormalDistributionExploration"],
            "exploration_module:mean": [0],
            "exploration_module:std_dev": [[0.1, 0.05], [0.1, 0.005], [0.1, 0.0005], [0.1, 0.00005]],
            "exploration_module_wrapper:type": ["Warmup"],
            "exploration_module_wrapper:has_agent_reset": [true],
            "exploration_module_wrapper:warmup_steps": [25000],
            "replay_buffer:type": ["OffPolicyReplayBuffer"],
            "replay_buffer:capacity": [1000000],
            "learn_every_k_steps": [1],
            "learning_starts": [25000]
        },
        {
            "policy_learner:type": ["TD3"],
            "actor_network_instance:type": ["VanillaContinuousActorNetwork"],
            "critic_network_instance:type": ["EnsembleQValueNetwork"],
            "critic_member_network:type": ["VanillaQValueNetwork"],
            "actor_network_instance:hidden_dims": [[256, 256]],
            "critic_member_network:hidden_dims": [[256, 256]],
            "critic_network_instance:ensemble_size": [2],
            "actor_optimizer:type": ["Adam"],
            "critic_optimizer:type": ["Adam"],
            "actor_optimizer:lr": [3e-4],
            "critic_optimizer:lr": [3e-4],
            "training_rounds": [1],
            "batch_size": [256],
            "actor_soft_update_tau": [0.005],
            "critic_soft_update_tau": [0.005],
            "actor_update_freq": [2],
            "exp": [
                {
                    "actor_update_noise": [[0.2, 0.05]],
                    "exploration_module:std_dev": [[0.1, 0.05]]
                },
                {
                    "actor_update_noise": [[0.2, 0.005]],
                    "exploration_module:std_dev": [[0.1, 0.005]]
                },
                {
                    "actor_update_noise": [[0.2, 0.0005]],
                    "exploration_module:std_dev": [[0.1, 0.0005]]
                },
                {
                    "actor_update_noise": [[0.2, 0.00005]],
                    "exploration_module:std_dev": [[0.1, 0.00005]]
                }
            ],
            "actor_update_noise_clip": [0.5],
            "action_representation_module:type": ["IdentityActionRepresentationModule"],
            "exploration_module:type": ["NormalDistributionExploration"],
            "exploration_module:mean": [0],
            "exploration_module_wrapper:type": ["Warmup"],
            "exploration_module_wrapper:warmup_steps": [25000],
            "exploration_module_wrapper:has_agent_reset": [true],
            "replay_buffer:type": ["OffPolicyReplayBuffer"],
            "replay_buffer:capacity": [1000000],
            "learn_every_k_steps": [1],
            "learning_starts": [25000]
        },
        {
            "policy_learner:type": ["ContinuousSoftActorCritic"],
            "actor_network_instance:type": ["GaussianActorNetwork"],
            "critic_network_instance:type": ["EnsembleQValueNetwork"],
            "critic_member_network:type": ["VanillaQValueNetwork"],
            "actor_network_instance:hidden_dims": [[256, 256]],
            "critic_member_network:hidden_dims": [[256, 256]],
            "critic_network_instance:ensemble_size": [2],
            "actor_optimizer:type": ["Adam"],
            "critic_optimizer:type": ["Adam"],
            "actor_optimizer:lr": [3e-4],
            "critic_optimizer:lr": [1e-3],
            "training_rounds": [1],
            "batch_size": [256],
            "entropy_autotune": [true],
            "entropy_coef": [0.2],
            "target_entropy_offset": [0, -3, -6, -9],
            "critic_soft_update_tau": [0.005],
            "exploration_module:type": ["NoExploration"],
            "exploration_module_wrapper:type": ["Warmup"],
            "exploration_module_wrapper:warmup_steps": [5000],
            "exploration_module_wrapper:has_agent_reset": [true],
            "replay_buffer:type": ["OffPolicyReplayBuffer"],
            "replay_buffer:capacity": [1000000],
            "learn_every_k_steps": [1],
            "learning_starts": [5000]
        },
        {
            "policy_learner:type": ["ProximalPolicyOptimization"],
            "actor_network_instance:type": ["ClipGaussianActorNetwork"],
            "critic_network_instance:type": ["VanillaValueNetwork"],
            "actor_network_instance:hidden_dims": [[64, 64]],
            "critic_network_instance:hidden_dims": [[64, 64]],
            "actor_network_instance:hidden_activation": ["tanh"],
            "critic_network_instance:hidden_activation": ["tanh"],
            "actor_optimizer:type": ["Adam"],
            "critic_optimizer:type": ["Adam"],
            "actor_optimizer:lr": [3e-4],
            "critic_optimizer:lr": [3e-4],
            "training_rounds": [320],
            "batch_size": [64],
            "exploration_module:type": ["NoExploration"],
            "replay_buffer:type": ["OnPolicyReplayBuffer"],
            "replay_buffer:capacity": [2050],
            "learn_every_k_steps": [2048],
            "learning_starts": [0],
            "is_action_continuous": [true],
            "epsilon": [0.2],
            "norm_return": [false],
            "norm_adv": [true],
            "clip_value": [false],
            "max_grad_norm": [0.5]
        }
    ],

    "envs_name": [
        {
            "eval_in_continuing_env": [false],
            "env": [
                [{"env_name": "Swimmer-no-timeout-v4", "agent_reset_cost_wrapper": true, "reset_cost": 10, "is_continuing": true}]
            ]
        },
        {
            "eval_in_continuing_env": [false],
            "env": [
                [{"env_name": "HumanoidStandup-no-timeout-v4", "agent_reset_cost_wrapper": true, "reset_cost": 10, "is_continuing": true}]
            ]
        },
        {
            "eval_in_continuing_env": [false],
            "env": [
                [{"env_name": "ReacherNew-no-timeout-v4", "agent_reset_cost_wrapper": true, "reset_cost": 10, "is_continuing": true}]
            ]
        },
        {
            "eval_in_continuing_env": [false],
            "env": [
                [{"env_name": "PusherNew-no-timeout-v4", "agent_reset_cost_wrapper": true, "reset_cost": 10, "is_continuing": true}]
            ]
        },
        {
            "eval_in_continuing_env": [false],
            "env": [
                [{"env_name": "SpecialAnt-no-timeout-v4", "agent_reset_cost_wrapper": true, "reset_cost": 10, "is_continuing": true, "terminate_when_unhealthy": false}]
            ]
        }
    ]
}


==> refactor/agent_resets_mujoco_no_resets_tasks/plot_random_policy_reward_rate.json <==
{
	"plots_dir": ["experiments/refactor/no_resets_mujoco/random_policy_reward_rate"],
	"plots":
	[
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_swimmer_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"discount_factor": [0.999],
			"title": ["DDPG"],
			"curve_labels": [["task"]],
			"criterion": ["all_max"],
			"top_k": [1],
			"do_not_draw_curves": [true],
			"plot_percentage": [0.007]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_humanoidstandup_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"discount_factor": [0.999],
			"title": ["DDPG"],
			"curve_labels": [["task"]],
			"criterion": ["all_max"],
			"top_k": [1],
			"do_not_draw_curves": [true],
			"plot_percentage": [0.007]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_reacher_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"discount_factor": [0.999],
			"title": ["DDPG"],
			"curve_labels": [["task"]],
			"criterion": ["all_max"],
			"top_k": [1],
			"do_not_draw_curves": [true],
			"plot_percentage": [0.007]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_pusher_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"discount_factor": [0.999],
			"title": ["DDPG"],
			"curve_labels": [["task"]],
			"criterion": ["all_max"],
			"top_k": [1],
			"do_not_draw_curves": [true],
			"plot_percentage": [0.007]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_specialant_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"discount_factor": [0.999],
			"title": ["DDPG"],
			"curve_labels": [["task"]],
			"criterion": ["all_max"],
			"top_k": [1],
			"do_not_draw_curves": [true],
			"plot_percentage": [0.007]
		}
	]
}


==> refactor/agent_resets_mujoco_no_resets_tasks/plot_resets_improvement_table.json <==
{
	"plots_dir": ["experiments/refactor/no_resets_mujoco/resets_improvement_table"],
	"plots":
	[
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_swimmer_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"do_not_draw_curves": [true],
			"title": ["DDPG"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_swimmer_td3"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["TD3"],
			"do_not_draw_curves": [true],
			"title": ["TD3"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_swimmer_csac"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ContinuousSoftActorCritic"],
			"do_not_draw_curves": [true],
			"title": ["CSAC"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "Swimmer-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_swimmer_ppo"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ProximalPolicyOptimization"],
			"do_not_draw_curves": [true],
			"title": ["PPO"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_humanoidstandup_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"do_not_draw_curves": [true],
			"title": ["DDPG"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_humanoidstandup_td3"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["TD3"],
			"do_not_draw_curves": [true],
			"title": ["TD3"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_humanoidstandup_csac"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ContinuousSoftActorCritic"],
			"do_not_draw_curves": [true],
			"title": ["CSAC"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "HumanoidStandup-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_humanoidstandup_ppo"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ProximalPolicyOptimization"],
			"do_not_draw_curves": [true],
			"title": ["PPO"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_reacher_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"do_not_draw_curves": [true],
			"title": ["DDPG"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_reacher_td3"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["TD3"],
			"do_not_draw_curves": [true],
			"title": ["TD3"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_reacher_csac"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ContinuousSoftActorCritic"],
			"do_not_draw_curves": [true],
			"title": ["CSAC"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "ReacherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_reacher_ppo"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ProximalPolicyOptimization"],
			"do_not_draw_curves": [true],
			"title": ["PPO"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_pusher_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"do_not_draw_curves": [true],
			"title": ["DDPG"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_pusher_td3"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["TD3"],
			"do_not_draw_curves": [true],
			"title": ["TD3"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_pusher_csac"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ContinuousSoftActorCritic"],
			"do_not_draw_curves": [true],
			"title": ["CSAC"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "PusherNew-no-timeout-v4", "is_continuing": true}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_pusher_ppo"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ProximalPolicyOptimization"],
			"do_not_draw_curves": [true],
			"title": ["PPO"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_specialant_ddpg"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["DeepDeterministicPolicyGradient"],
			"do_not_draw_curves": [true],
			"title": ["DDPG"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_specialant_td3"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["TD3"],
			"do_not_draw_curves": [true],
			"title": ["TD3"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_specialant_csac"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ContinuousSoftActorCritic"],
			"do_not_draw_curves": [true],
			"title": ["CSAC"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		},
		{
			"in_out_files": [
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"env": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["average_reward"],
					"linestyle": ["solid"]
				},
				{
					"exp_input_file": ["experiments/refactor/no_resets_mujoco/inputs.json"],
					"exp_output_dir": ["/home/yiwan/mydata/out/refactor/no_resets_mujoco/"],
					"eval_env_continuing": [[{"env_name": "SpecialAnt-no-timeout-v4", "is_continuing": true, "terminate_when_unhealthy": false}]],
					"suffix": ["eval_average_reward"],
					"linestyle": ["dashed"]
				}
			],
			"type": ["learning_curve"],
			"name": ["learning_curves_specialant_ppo"],
			"num_runs": [10],
			"x-label": ["x 10000 steps"],
			"y-label": ["avg\nreward"],
			"label_loc": ["lower right"],
			"policy_learner:type": ["ProximalPolicyOptimization"],
			"do_not_draw_curves": [true],
			"title": ["PPO"],
			"curve_labels": [["task", "reset"]],
			"criterion": ["last10_max"],
			"top_k": [1],
			"plot_percentage": [1.0]
		}
	]
}

